LSTM-Based Goal Recognition in Latent Space

Approaches to goal recognition have progressively relaxed the requirements about the amount of domain knowledge and available observations, yielding accurate and efficient algorithms capable of recognizing goals. However, to recognize goals in raw data, recent approaches require either human engineered domain knowledge, or samples of behavior that account for almost all actions being observed to infer possible goals. This is clearly too strong a requirement for real-world applications of goal recognition, and we develop an approach that leverages advances in recurrent neural networks to perform goal recognition as a classification task, using encoded plan traces for training. We empirically evaluate our approach against the state-of-the-art in goal recognition with image-based domains, and discuss under which conditions our approach is superior to previous ones.

==> roc_space/GC.txt <==
# MNIST

40	20
40	16.6
60	26.6
100	23.3
100	23.3

# Mandrill

16.6 13.8
16.6 13.8
33.3 13.8
50 13.8
66.6 19.4

# Spider

33.3 33.3
66.6 58.3
50 50
83.3 50
100 75

# Digital LO

33.3 19.4
33.3 19.4
33.3 19.4
83.3 19.4
100	27.7

# Twisted LO

16.6 13.8
16.6 13.8
16.6 13.8
16.6 22.2
100 22.2

# Hanoi

33.3 16.6
100	75
100 75
100	75
100	75

==> roc_space/GC10.txt <==
# MNIST

80	53.3
80	33.3
80	33.3
100	33.3
100	33.3

# Mandrill

83.3 50
100 63.8
83.3 66.6
83.3 58.3
100 69.4

# Spider

66.6 69.4
66.6 75
83.3 77.7
83.3 77.7
100 83.3

# Digital LO

33.3 44.4
66.6 61.1
83.3 61.1
100 58.3
100	55.5

# Twisted LO

16.6 47.7
50 55.5
50 66.6
83.3 69.4
100 66.6

# Hanoi

66.6 41.66
100	75
100 75
100	75
100	75

==> roc_space/RG.txt <==
# MNIST

100	83.3
100	63.3
100	63.3
100	36.6
100	40

# Mandrill

83.3 80.5
83.3 50
83.3 55.5
66.6 19.4
66.6 19.4

# Spider

83.3 55.5
83.3 36.1
83.3 33.3
66.6 27.7
66.6 8

# Digital LO

100	83.3
100	75
100	69.4
100	63.8
100	63.8

# Twisted LO

100	80.5
100	66.6
100	77.7
100	75
100	75

# Hanoi

100	75
100	75
66.6 66.6
100	75
100	66.6

==> roc_space/RandomGuess.txt <==
0 0
10 10
20 20
30 30
40 40
50 50
60 60
70 70
80 80
90 90
100 100

==> roc_space/UNQ.txt <==
# MNIST

40	20
20	20
60	26.6
60	26.6
80	26.6

# Mandrill

16.6 16.6
16.6 16.6
16.6 16.6
33.3 16.6
33.3 30.5

# Spider

33.3 33.3
66.6 58.3
50 50
83.3 50
100 75

# Digital LO

16.6 22.2
16.6 22.2
16.6 25
83.3 19.4
100	27.7

# Twisted LO

16.6 22.2
33.3 16.6
16.6 22.2
16.6 22.2
100 22.2

# Hanoi

33.3 16.6
100	75
100 75
100	75
100	75

==> roc_space/UNQ10.txt <==
# MNIST

60	43.3
80	36.6
80	33.3
100	43.3
100	33.3

# Mandrill

33.3 41.6
83.3 52.7
83.3 66.6
83.3 52.7
100 58.3

# Spider

66.6 63.8
66.6 77.7
66.6 69.4
83.3 75
100 80.5

# Digital LO

50 52.7
83.3 61.1
83.3 69.4
100 58.3
100	58.3

# Twisted LO

33.3 63.8
66.6 75
66.6 72.2
100 72.2
100 75

# Hanoi

100 58.3
100	75
100 75
100	75
100	75
